The VIRUS-P Exploration of Nearby Galaxies (VENGA): The stellar populations and assembly of NGC 2903's bulge, bar, and outer disc

We study the stellar populations and assembly of the nearby spiral galaxy NGC 2903's bulge, bar, and outer disc using the VIRUS-P Exploration of Nearby Galaxies IFS survey. We observe NGC 2903 with a spatial resolution of 185 pc using the Mitchell Spectrograph's 4.25 arcsec fibres at the 2.7 Harlan J. Smith telescope. Bulge-bar-disc decomposition on the 2MASS Ks-band image of NGC 2903 shows that it has ~6%, 6%, and 88%, of its stellar mass in the bulge, bar, and outer disc, respectively, and its bulge has a low Sersic index of ~0.27, suggestive of a disky bulge. We perform stellar population synthesis and find that the outer disc has 46% of its mass in stars >5 Gyr, 48% in stars between 1 and 5 Gyr, and <10% in younger stars. Its stellar bar has 65% of its mass in ages 1-5 Gyr and has metallicities similar to the outer disc, suggestive of the evolutionary picture where the bar forms from disc material. Its bulge is mainly composed of old high-metallicity stars though it also has a small fraction of young stars. We find enhanced metallicity in the spiral arms and central region, tracing areas of high star formation as seen in the Halpha map. These results are consistent with the idea that galaxies of low bulge-to-total mass ratio and low bulge Sersic index like NGC 2903 has not had a recent major merger event, but has instead grown mostly through minor mergers and secular processes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
